Ordered Decompositional DAG Kernels Enhancements

In this paper, we show how the Ordered Decomposition DAGs (ODD) kernel framework, a framework that allows the definition of graph kernels from tree kernels, allows to easily define new state-of-the-art graph kernels. Here we consider a fast graph kernel based on the Subtree kernel (ST), and we propose various enhancements to increase its expressiveness. The proposed DAG kernel has the same worst-case complexity as the one based on ST, but an improved expressivity due to an augmented set of features. Moreover, we propose a novel weighting scheme for the features, which can be applied to other kernels of the ODD framework. These improvements allow the proposed kernels to improve on the classification performances of the ST-based kernel for several real-world datasets, reaching state-of-the-art performances.

==> plots2.0/TempiAcc/auc-tempi-nci123.txt <==
49.2737373737	0.5090853426	42.1303363636	0.5090853905	102.0909090909	0.5188178848	61.5757909091	0.5226237607	47.6908981818	0.5261926797	43.5252745455	0.5261926689	698.1363636364	0.5493443242
69.1959575758	0.5257497522	65.754	0.5272003644	173.5545454545	0.5532411874	80.2120909091	0.5707338356	71.9586272727	0.5510499599	66.0242	0.5509844219	814.4636363636	0.5433792265
112.5959636364	0.5325183437	128.6923636364	0.5513505301	221.8090909091	0.5992905266	223.4958181818	0.5815470348	127.8443363636	0.568074556	149.2872	0.5674228258	817.3909090909	0.5387381714
184.4545414141	0.5603584969	244.9319909091	0.5638389548	234.8818181818	0.6158650599	500.2942727273	0.5838937502	227.2899	0.5708326937	332.5471454545	0.5770919062	809.0363636364	0.5331942603
276.2555535354	0.584793771	418.1846363636	0.576504341	242.4454545455	0.6160619149	926.9288181818	0.5867356513	355.5257	0.5782607205	641.1862727273	0.5891001836
375.5919292929	0.5594050601	627.4855454545	0.5805905362	421.0090909091	0.6125273645	1557.8709090909	0.5877630542	490.403	0.5861417801	1093.3735454546	0.5946255799
486.603030303	0.5588419467	851.0770909091	0.5799618856	326.9818181818	0.6057044863	2373.5772727273	0.5881120802	650.1511818182	0.5907142229	1682.8700909091	0.5942026881
600.7535555556	0.5521016535	1100.9023636364	0.5786591981	287.2363636364	0.6032940469	3385.0306363636	0.5879803374	821.9507272727	0.5940637675	2421.9460909091	0.5952867798
725.6666767677	0.5507384374	1317.9393636364	0.5708662644	316.7636363636	0.5999241636	4558.4472727273	0.5871010941	995.2043636364	0.5947969051	3289.189	0.5955629118
49.6040373737	0.5119712757	42.4121545455	0.5119715456	102.8090909091	0.5205839266	62.3818545455	0.5337327929	47.8393827273	0.5308187591	43.9485090909	0.5308193214
69.6909121212	0.5403483558	66.4065181818	0.5421196199	172.7454545455	0.5560665034	82.2999636364	0.5993817614	72.3313545455	0.558255043	66.8504636364	0.5580884597
113.7656545455	0.5607089398	129.0807454545	0.5696916365	210.2727272727	0.6083068596	225.1018181818	0.6170319707	129.2716090909	0.5912402271	150.4134636364	0.5912295959
186.0252505051	0.5980257471	248.5203636364	0.5985098459	196.4636363636	0.6157869642	506.6806363636	0.6181610306	229.0252545455	0.6047563375	335.829	0.6159661232
278.9100808081	0.6069968337	423.8599090909	0.6124808274	261.6363636364	0.6086915836	934.9363636364	0.6203945702	354.9014545455	0.6158783935	647.5287272727	0.6278257119
377.9727474747	0.5751658528	636.8678181818	0.6083872918	272.2727272727	0.6030870166	1569.4239090909	0.6201256935	491.4060909091	0.6209000192	1099.2472727273	0.6286119236
491.4323030303	0.5838092285	857.8331818182	0.6027500537	258.1818181818	0.5909707656	2385.4727272727	0.6195190714	654.6582727273	0.6262251481	1688.3226363636	0.6232943853
607.6818282828	0.5818521459	1111.7830909091	0.6040105507	267.6818181818	0.5876442386	3394.867	0.6181103902	826.2406363636	0.6285557501	2441.8611818182	0.6223820431
728.8454949495	0.5758363393	1342.1110909091	0.5998099514	300.9909090909	0.581453206	4565.7275454546	0.6160564594	995.7225454545	0.6280104648	3288.8101818182	0.6215173164
51.3919191919	0.5167337312	43.9889181818	0.5167339346	105.0272727273	0.5132612586	68.6015454545	0.543907766	50.0403909091	0.5286754421	46.5303272727	0.5286751329
73.9696939394	0.5526930905	71.7635909091	0.5521454914	167.0181818182	0.5445146577	94.1378454545	0.6165295309	79.0323636364	0.560140877	72.0959181818	0.5597875589
121.6090909091	0.5866853305	142.7989090909	0.5914274676	221.5181818182	0.6078138493	246.2488181818	0.630084596	137.7665454545	0.611897719	167.77	0.6112620258
196.0131414141	0.6082735075	270.6966363636	0.6196991475	204.6181818182	0.6038956152	528.4488181818	0.6266096039	242.5262727273	0.6234643613	366.5794545455	0.6335187177
296.1363535354	0.613779663	464.7795454545	0.6220589532	268.1818181818	0.5954983916	956.8802727273	0.6253391031	377.1145454545	0.6313608559	694.5893636364	0.6348906002
399.3616565657	0.5927334977	703.6793636364	0.6186439797	265.1454545455	0.5971609871	1599.2148181818	0.6209992756	516.602	0.6290105172	1175.0927272727	0.6324974545
513.1161212121	0.5994068201	943.1842727273	0.6161990263	330.5181818182	0.5858615027	2420.7302727273	0.6201349094	692.4199090909	0.6330158059	1790.3672727273	0.6307895071
636.3181919192	0.6029347761	1219.0245454546	0.6207229063	311.6	0.5804909349	3426.9093636364	0.6161947491	862.8163636364	0.6324941523	2558.2981818182	0.6309287213
756.7121313131	0.6038726278	1444.9709090909	0.6176165679	356.6727272727	0.5740720055	4602.4684545455	0.6120075465	1049.0043636364	0.6301789879	3385.6645454546	0.6290944445
80.202010101	0.5170235963	66.9287909091	0.5170237042	101.1272727273	0.5095649099	157.8467	0.5469950655	73.4808272727	0.5279790764	72.8080727273	0.5279799207
131.3131212121	0.5566558107	135.5924	0.5561636736	178.3	0.528015347	149.8272090909	0.6097471829	141.7020545455	0.5592281972	141.0595818182	0.5588639146
227.4609090909	0.6049872574	283.2123636364	0.6037416782	228.0727272727	0.5979301825	346.2124545455	0.6191589411	236.9019090909	0.6153048606	274.2588181818	0.6137977994
365.6768686869	0.6149133646	512.1866363636	0.6203885242	215.8727272727	0.5928255658	659.8333636364	0.6146855783	308.2474545455	0.6219415805	512.7748181818	0.6279438065
508.1653535354	0.6202117524	771.3401818182	0.6216511418	336.9090909091	0.5872526782	1116.5436363636	0.6112535834	479.3205454545	0.6261575749	912.0096363636	0.6242410085
600.812020202	0.6151185646	925.2739090909	0.6237171025	292.2	0.5935274614	1765.0936363636	0.6063177057	678.2818181818	0.6206254576	1360.9763636364	0.6230212005
822.7375757576	0.62309459	1002.5679090909	0.6075674762	344.1181818182	0.5839179074	2639.3863636364	0.6114874677	899.0657272727	0.6245156804	1974.0990909091	0.6185943666
923.1028282828	0.6223027939	1282.2572727273	0.5957026999	339.8454545455	0.5771883659	3710.5972727273	0.606133981	1092.8225454546	0.6238389451	2613.4709090909	0.6184968956
1119.7031313131	0.6179493667	1530.63	0.5890945604	381.9272727273	0.5715195422	4911.2409090909	0.6028134161	1319.7579090909	0.6200711353	3613.4090909091	0.6020134679



==> plots2.0/TempiAcc/auc-tempi-nciaids.txt <==
20.4706845455	0.602213011	23.3586190909	0.6022132389	77.3363636364	0.7049822065	81.4818181818	0.6352291467	24.7505054545	0.6586951145	26.6553781818	0.6586955108	1772.2818181818	0.6609834083
55.7666181818	0.6201855384	50.5191727273	0.6350101885	153.5181818182	0.7760520802	131.6363636364	0.7324945539	69.3545090909	0.7317170122	70.3646818182	0.7322844262	1819.9636363636	0.6505271973
157.7205363636	0.6183475902	178.5217818182	0.6975226902	239.5090909091	0.8334239034	430.7363636364	0.7558500444	187.9942727273	0.7622769407	208.0568636364	0.7780164045	2021.7363636364	0.6446594684
319.9613909091	0.6256304998	386.98	0.7399769828	287.2727272727	0.838524284	1104.7363636364	0.7637729675	345.4101	0.7791439787	502.2056363636	0.7884229108	1966.5090909091	0.6297338802
561.2874363636	0.6292569929	862.5877272727	0.7659817074	436.0636363636	0.8368225755	2334.5636363636	0.7677787717	722.8592636364	0.7868461536	1332.0716363636	0.7956425901
840.6181818182	0.6375103723	1259.7616363636	0.7727676209	400.1454545455	0.8311975156	4222.4181818182	0.7692055674	1118.7262636364	0.7913563651	2087.1629090909	0.7982848286
1160.5761636364	0.648549024	1821.7105454546	0.7794944381	411.2454545455	0.8272686873	8425.7454545455	0.7695271645	1574.5798181818	0.7935650794	3477.0002727273	0.7997080136
1510.8967272727	0.6513552965	2482.1867272727	0.7763867904	435.6	0.8208941218	13065.7090909091	0.7676764576	1743.5255454546	0.7858228475	6376.9088181818	0.7984117166
1938.0830909091	0.6225028605	3021.8508181818	0.7719904553	509.7909090909	0.8173231713	19077.4545454545	0.7643949021	2196.533	0.7863457204	7617.3609090909	0.7953923895
20.5929072727	0.6228733494	23.7858909091	0.6228732828	72.1181818182	0.7039573429	82.7272727273	0.6977780891	25.0434363636	0.6692231592	26.9560272727	0.6692231295
56.4474272727	0.671092225	51.3272545455	0.6877071355	151.5454545455	0.7727143145	138.5363636364	0.7839817587	69.4959272727	0.761687131	70.3717545455	0.7622913705
157.9144727273	0.6848149529	180.1278363636	0.7658920055	201.3	0.8327842084	439.2090909091	0.8081304498	188.8649818182	0.8104628884	210.2818636364	0.8200296586
321.3634181818	0.7016937219	389.1335454545	0.7983848059	227.0636363636	0.8300411337	1097.5636363636	0.8149737022	347.4686909091	0.8262035276	506.5312727273	0.8326556179
563.641	0.7169734913	871.9059090909	0.8104396823	261.8545454545	0.8277730132	2315.4818181818	0.8159973942	725.1057272727	0.8315138103	1342.9454545455	0.8389111586
846.999	0.727528406	1274.6110909091	0.8125342699	263.3909090909	0.8214602416	4241.9909090909	0.8152196774	1121.396	0.8364755517	2100.1438181818	0.8406715167
1169.8024545455	0.7284870782	1841.5529090909	0.810106501	274.7090909091	0.8133072624	8439.6727272727	0.8136832442	1580.2848181818	0.8384547482	3487.4164545455	0.8413659646
1512.5341818182	0.7279299085	2506.6696363636	0.806057819	303.4363636364	0.8074450277	13095.0181818182	0.8115678074	1744.3871818182	0.8328361268	6387.2152727273	0.8407943568
1944.1093636364	0.6981917667	3050.6763636364	0.7980692654	315.1636363636	0.8044106054	19106.8818181818	0.8096597739	2197.9430909091	0.8332074314	7633.7275454546	0.8383421385
21.6272545455	0.6348442993	25.8808454545	0.634844218	78.3727272727	0.6255804993	99.7727272727	0.7475741895	27.8969727273	0.674759608	29.9117090909	0.6747598202
64.9746727273	0.7140015825	59.1312909091	0.7247537262	173.1636363636	0.7450960127	177.1636363636	0.8148637508	77.0605727273	0.7773101047	80.1606090909	0.7774111421
169.7326363636	0.7524720753	204.7319090909	0.8113046174	189.2181818182	0.8170051888	516.0090909091	0.8365522616	204.2306363636	0.8401077609	225.2228181818	0.8413509864
338.3967272727	0.770618626	419.2598181818	0.8290508689	286.9818181818	0.8148973444	1240.1090909091	0.8400307162	359.6171818182	0.8477727992	535.2863636364	0.8491467098
590.0803636364	0.7852208295	958.0473636364	0.8264517068	243.3636363636	0.8140628041	2531.8818181818	0.8378353674	743.436	0.8508891228	1369.4312727273	0.8535022914
887.7666363636	0.7926460698	1394.6036363636	0.829068129	264.7636363636	0.8113333227	4458.6181818182	0.8355129438	1141.3373636364	0.8537334028	2174.57	0.8546886598
1216.0781818182	0.791453535	1978.5654545455	0.8279733125	400.2727272727	0.8023025364	8328	0.8311635149	1604.1505454546	0.8554165805	3572.7390909091	0.8554420789
1571.2523636364	0.7822906323	2710.7627272727	0.8254160597	315.4909090909	0.7965289826	13375.6454545455	0.8287466072	1766.1296363636	0.8562182153	6524.3372727273	0.8568954663
1998.9376363636	0.7796005526	3258.2045454546	0.8278163189	368.7727272727	0.7955414322	19406.0818181818	0.8243157663	2220.2865454546	0.8562403732	7794.5036363636	0.8568981558
30.8949272727	0.6464456135	59.0263363636	0.6464457529	77.3363636364	0.5952473366	183.4027272727	0.7696267709	50.7060909091	0.6759360719	60.5222090909	0.6759361082
148.9962181818	0.7460789353	126.1332909091	0.7546302068	169.8	0.7146614854	372.4772727273	0.8229472648	120.8323	0.7798721682	132.7519727273	0.7798352791
288.1497272727	0.8057415682	402.8530909091	0.8276732181	202.9636363636	0.8019827909	796.5227272727	0.8351750365	271.4932727273	0.8442530215	353.5702727273	0.8401312179
439.1165454545	0.8199252882	791.6925454545	0.8328590257	333.0363636364	0.804477166	1307.1363636364	0.835599132	435.0618181818	0.8462572359	714.2063636364	0.8432890493
873.2312727273	0.8290402908	1149.7019090909	0.8319710766	271.6363636364	0.8063817333	2402.3245454546	0.8271328861	851.0911818182	0.848356141	1555.7681818182	0.8457587033
1230.4927272727	0.8320342238	1416.3118181818	0.8235622368	298.2090909091	0.8056194565	4369.4654545455	0.8251851789	1270.4672727273	0.8502052833	2260.8681818182	0.8487518279
1468.9981818182	0.8198202387	1919.8354545455	0.8162483646	360.8363636364	0.7988093832	8555.9227272727	0.8200748256	1731.0572727273	0.852705159	3666.6845454546	0.8487978485
1496.22	0.8212239136	2643.68	0.8079066931	342.7272727273	0.7941847104	13182.2336363636	0.8143463892	1917.8136363636	0.8531833314	6541.3290909091	0.8501650174
1925.67	0	3195.7072727273	0.7896757515	515.4363636364	0.7939146609	19216.82	0.8124265433	2298.4918181818	0.8522195763	7702.5045454546	0.8399300604


